Eavesdropping with Intelligent Reflective Surfaces: Near-Optimal Configuration Cycling

Intelligent reflecting surfaces (IRSs) have several prominent advantages, including improving the level of wireless communication security and privacy. In this work, we focus on the latter aspect and introduce a strategy to counteract the presence of passive eavesdroppers overhearing transmissions from a base station towards legitimate users that are facilitated by the presence of IRSs. Specifically, we envision a transmission scheme that cycles across a number of IRS-to-user assignments, and we select them in a near-optimal fashion, thus guaranteeing both a high data rate and a good secrecy rate. Unlike most of the existing works addressing passive eavesdropping, the strategy we envision has low complexity and is suitable for scenarios where nodes are equipped with a limited number of antennas. Through our performance evaluation, we highlight the trade-off between the legitimate users' data rate and secrecy rate, and how the system parameters affect such a trade-off.

==> img/sequence.pdf_tex <==
%% Creator: Inkscape 1.0.2 (e86c8708, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sequence.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{324.00000075bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.1258102)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sequence.pdf}}%
    \put(0.13888889,1.08414353){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}base\end{tabular}}}}%
    \put(0.13888889,1.04939816){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}station\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sequence.pdf}}%
    \put(0.37962963,1.06678242){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}IRS\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{sequence.pdf}}%
    \put(0.62037037,1.06678242){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}user\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{sequence.pdf}}%
    \put(0.86111111,1.08414353){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}eaves-\end{tabular}}}}%
    \put(0.86111111,1.04939816){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}dropper\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{sequence.pdf}}%
    \put(0.14583333,0.9396528){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1: choose set\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{sequence.pdf}}%
    \put(0.14583333,0.90490742){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}of configurations\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{sequence.pdf}}%
    \put(0.14583333,0.80523148){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2: decide conf.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{sequence.pdf}}%
    \put(0.14583333,0.77046299){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}sequence\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{sequence.pdf}}%
    \put(0.37962963,0.64053242){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3: send sequence seed/\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{sequence.pdf}}%
    \put(0.37962963,0.60113426){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}root hash, period T\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{sequence.pdf}}%
    \put(0.14583333,0.49488428){\color[rgb]{1,0.64705882,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4a: switch to\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{sequence.pdf}}%
    \put(0.14583333,0.46011579){\color[rgb]{1,0.64705882,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}next conf.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{sequence.pdf}}%
    \put(0.62731481,0.49488428){\color[rgb]{1,0.64705882,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4c: switch to\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{sequence.pdf}}%
    \put(0.62731481,0.46011579){\color[rgb]{1,0.64705882,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}next conf.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{sequence.pdf}}%
    \put(0.25925926,0.40199075){\color[rgb]{1,0.64705882,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4b:\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{sequence.pdf}}%
    \put(0.25925926,0.36259263){\color[rgb]{1,0.64705882,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}reconfigure IRS\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{sequence.pdf}}%
    \put(0.25925926,0.30694446){\color[rgb]{0,0.50196078,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5a: legitimate\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{sequence.pdf}}%
    \put(0.25925926,0.26756944){\color[rgb]{0,0.50196078,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}traffic\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{sequence.pdf}}%
    \put(0.5,0.30694446){\color[rgb]{0,0.50196078,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5b: legitimate\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{sequence.pdf}}%
    \put(0.5,0.26756944){\color[rgb]{0,0.50196078,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}traffic\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{sequence.pdf}}%
    \put(0.86805555,0.36046297){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5c: guess\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{sequence.pdf}}%
    \put(0.86805555,0.32569447){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}new conf.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{sequence.pdf}}%
    \put(0.25925926,0.17252315){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6a: legitimate\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{sequence.pdf}}%
    \put(0.25925926,0.13314819){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}traffic\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{sequence.pdf}}%
    \put(0.5,0.17252315){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6b: legitimate\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{sequence.pdf}}%
    \put(0.5,0.13314819){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}traffic\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{sequence.pdf}}%
    \put(0.86805555,0.22604165){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6c: eaves-\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{sequence.pdf}}%
    \put(0.86805555,0.19127316){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}drop\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{sequence.pdf}}%
    \put(0.5,0.06018519){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}timeout expires\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{sequence.pdf}}%
    \put(0.5,0.02541669){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}GO TO step 4\end{tabular}}}}%
  \end{picture}%
\endgroup%

